UV Surface Environment of Earth-like Planets Orbiting FGKM Stars Through Geological Evolution

The UV environment of a host star affects the photochemistry in the atmosphere, and ultimately the surface UV environment for terrestrial planets and therefore the conditions for the origin and evolution of life. We model the surface UV radiation environment for Earth-sized planets orbiting FGKM stars at the 1AU equivalent distance for Earth through its geological evolution. We explore four different types of atmospheres corresponding to an early Earth atmosphere at 3.9 Gyr ago and three atmospheres covering the rise of oxygen to present day levels at 2.0 Gyr ago, 0.8 Gyr ago and modern Earth (Following Kaltenegger et al. 2007). In addition to calculating the UV flux on the surface of the planet, we model the biologically effective irradiance, using DNA damage as a proxy for biological damage. We find that a pre-biotic Earth (3.9 Gyr ago) orbiting an F0V star receives 6 times the biologically effective radiation as around the early Sun and 3520 times the modern Earth-Sun levels. A pre-biotic Earth orbiting GJ 581 (M3.5V) receives 300 times less biologically effective radiation, about 2 times modern Earth-Sun levels. The UV fluxes calculated here provide a grid of model UV environments during the evolution of an Earth-like planet orbiting a range of stars. These models can be used as inputs into photo-biological experiments and for pre-biotic chemistry and early life evolution experiments.

==> emulateapj.cls.txt <==
%% This is emulateapj.cls, version January 23, 2015
%% For the latest version check http://hea-www.harvard.edu/~alexey/emulateapj
%%
%% NOTE: ApJ has moved its publishing to IOP and they have slightly changed
%% the formatting. To implement these changes, call emulateapj with the iop
%% option, as in
%% \documentclass[iop]{emulateapj}
%%
%% Other available options:
%%
%% [chicago] - (default) typeset as was done in the University of Chicago Press
%% [twocolumn] - (default) two-column mode
%% [onecolumn] - main text in one-column mode
%% [apj]       - typeset as for main journal
%% [apjl]      - (default) typeset as for ApJ Letters 
%% [tighten]   - some adjustments to approximate grid typesetting
%% [numberedappendix]   - number appendix sections as A, B, etc
%% [appendixfloats]  - use separate numbering for floats within appendix
%% [twocolappendix]  - make appendix in two-col mode in a two-col paper
%% [revtex4]   - force using revtex4
%% [astrosymb] - load Astrosymb font and define \astro commands from aastex
%%
%% NOTE 2: Starting from version 11/10/2009, emulateapj tries to load
%% revtex4-1 if present on the system. This may cause small changes in
%% typesetting for old documents. Also, revtex4-1 does not interact
%% well with the lscape package which is needed for typesetting of
%% long rotated tables. If you want full compatibility, please
%% download the last version based on revtex4,
%% http://hea-www.harvard.edu/~alexey/emulateapj/emulateapj-rtx4.cls
%% and bundle it with your TeX source code. Starting with the
%% 8/17/2012 version, you can also use the [revtex4] option. 
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Copyright 2000-2015 Alexey Vikhlinin
%%
%% The first version of this package was written by Maxim Markevitch. 
%% Pieces of AASTeX code are used for compatibility with aastex.cls.
%%
%% This program can be redistributed and/or modified under the terms of
%% the LaTeX Project Public License available from CTAN archives in
%% macros/latex/base/lppl.txt. This means you are free to use and
%% distribute this package; however, if you modify anything, please
%% change the file name and remove the author's email address.
%%
%% Alexey Vikhlinin <alexey@head.cfa.harvard.edu>
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%% `emulateapj' is a LaTeX2e class to emulate the Astrophysical Journal
%% (ApJ) page layout. The page length of the resulting document is very
%% close to that in ApJ when Times fonts are used instead of the LaTeX
%% default CM fonts.
%% 
%% If a manuscript is prepared for ApJ submission using the standard
%% American Astronomical Society LaTeX macros and the `aastex' style
%% (see instructions for authors on the ApJ web site), the only thing
%% required from the user should be to replace \documentclass{aastex}
%% with \documentclass{emulateapj}, and perhaps resize figures as
%% desired and replace {deluxetable} with {deluxetable*}. Possible minor
%% problems are described below.
%%
%% emulateapj requires revtex4.cls. If you don't have it already, it can be
%% downloaded from http://publish.aps.org/revtex4/ (it's a small package). 
%% Other extrnal packages used are latexsym, graphicx, amssymb, longtable,
%% epsf. They should already be present in the modern TeX distributions; if
%% not, download them from www.ctan.org. 
%%
%%
%% For release notes and change log, see at bottom
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\def\emulapj@ver{01/23/15}


\ProvidesClass{emulateapj}

\newif\if@revtex@four@one@
\@revtex@four@one@true
\DeclareOption{revtex4}{\@revtex@four@one@false}

\newif\if@two@col
\DeclareOption{twocolumn}{\@two@coltrue}
\DeclareOption{onecolumn}{\@two@colfalse}

\newif\if@two@col@app
\DeclareOption{twocolappendix}{\@two@col@apptrue}
\DeclareOption{onecolappendix}{\@two@col@appfalse}


\newif\if@chicago
\DeclareOption{chicago}{\@chicagotrue}
\DeclareOption{iop}{\@chicagofalse}

\newlength{\bibbaselineskip}\setlength{\bibbaselineskip}{3.075mm}
\newif\if@apj@letter
\DeclareOption{apj}{
  \setlength{\bibbaselineskip}{2.7mm}
  \def\apjsecfont{\normalsize}
  \def\secnum@size{\small}
  \def\subsecnum@size{\normalsize}
  \@apj@letterfalse
}
\DeclareOption{apjl}{
  \setlength{\bibbaselineskip}{3.075mm}
  \def\apjsecfont{\footnotesize}
  \def\secnum@size{\small}
  \def\subsecnum@size{\small}
  \@apj@lettertrue
}

\DeclareOption{astrosymb}{
  \def\astro#1{\leavevmode\hbox{\astro@font#1}}%
  \def\load@astro@font{%
    \font\astro@font=Astrosym at\f@size pt
  }%
  \AtBeginDocument{\load@astro@font}
}

\DeclareOption{tighten}{
% lineskiplimits to facilitate grid typesetting
  \lineskiplimit=-2mm
}

\def\AppendixApjSectionMarkInTitle#1{\relax}
\DeclareOption{numberedappendix}{
  \def\AppendixApjSectionMarkInTitle#1{#1.\ }
}

\newif\if@number@appendix@floats\@number@appendix@floatsfalse
\DeclareOption{appendixfloats}{
  \@number@appendix@floatstrue
}


\def\center@table@notes{%
  \def\@spew@tblnotes{%
        \centerline{\begin{minipage}{\pt@width}\spew@tblnotes\end{minipage}}%
        }%
}

\def\left@just@table@notes{%
  \def\@spew@tblnotes{\spew@tblnotes}%
}


\left@just@table@notes

\ExecuteOptions{apjl,twocolumn,chicago,onecolappendix}

\ProcessOptions

\if@revtex@four@one@
  \IfFileExists{revtex4-1.cls}{
    \def\@revtex@cls{revtex4-1}
  }{
    \@revtex@four@one@false
    \def\@revtex@cls{revtex4}
  }
\else
   \def\@revtex@cls{revtex4}
\fi 

\let\@startsection@from@latex=\@startsection

\if@two@col
  \LoadClass[twocolumn,nofootinbib,showkeys,twoside,floatfix,unsortedaddress,flushbottom,10pt,aps,pra]{\@revtex@cls}
\else
  \LoadClass[nofootinbib,showkeys,twoside,floatfix,unsortedaddress,flushbottom,notitlepage,10pt,aps,pra]{\@revtex@cls}
\fi
\def\blankaffiliation{~}%

\if@chicago
 \def\@eapj@cap@font{\scshape}
 \def\@eapj@figname{Fig.}
 \def\@eapj@tabname{TABLE}
 \def\@eapj@ApJLetters{ApJ}
\else
 \def\@eapj@cap@font{\bfseries}
 \def\@eapj@figname{Figure}
 \def\@eapj@tabname{Table}
 \def\@eapj@ApJLetters{ApJL}
\fi

% Restore natbib package without sorting. 
\def\NAT@sort{0}
\def\NAT@cmprs{0}
% only redefine sort@cites for natbib versions < 2009
\@ifundefined{NAT@sort@cites@}{\def\NAT@sort@cites#1{\edef\NAT@cite@list{#1}}}%

\RequirePackage{latexsym}% 
\RequirePackage{graphicx}% 
\RequirePackage{amssymb}% 
\RequirePackage{longtable}% 

\newcommand{\bibstyle@aas}{\bibpunct{(}{)}{;}{a}{}{,}}% 
\@citestyle{aas}% 


\let\@startsection=\@startsection@from@latex
\def\baselinestretch{1.0}
\AtBeginDocument{\def\arraystretch{1.0}}

\if@revtex@four@one@
\def\raggedcolumn@sw#1#2{#2}  % implement flushbottom as it was in revtex4
\fi

\RequirePackage{epsf,graphicx}

%%%%%%%% The following code is taken from size10.clo; it fixes
%%%%%%%% aastex's definition of type sizes
\renewcommand\normalsize{%
   \@setfontsize\normalsize\@xpt{10.56}
   \abovedisplayskip 2.2mm \@plus2\p@ \@minus1\p@
   \abovedisplayshortskip \z@ \@plus3\p@
   \belowdisplayshortskip 2.2mm \@plus2\p@ \@minus1\p@
   \belowdisplayskip \abovedisplayskip
   \let\@listi\@listI}
\normalsize
\renewcommand\small{%
   \@setfontsize\small\@ixpt{9.68}%
   \abovedisplayskip 8.5\p@ \@plus3\p@ \@minus4\p@
   \abovedisplayshortskip \z@ \@plus2\p@
   \belowdisplayshortskip 4\p@ \@plus2\p@ \@minus2\p@
   \def\@listi{\leftmargin\leftmargini
               \topsep 4\p@ \@plus2\p@ \@minus2\p@
               \parsep 2\p@ \@plus\p@ \@minus\p@
               \itemsep \parsep}%
   \belowdisplayskip \abovedisplayskip
}
\renewcommand\footnotesize{%
   \@setfontsize\footnotesize\@viiipt{8.36}%
   \abovedisplayskip 6\p@ \@plus2\p@ \@minus4\p@
   \abovedisplayshortskip \z@ \@plus\p@
   \belowdisplayshortskip 3\p@ \@plus\p@ \@minus2\p@
   \def\@listi{\leftmargin\leftmargini
               \topsep 3\p@ \@plus\p@ \@minus\p@
               \parsep 2\p@ \@plus\p@ \@minus\p@
               \itemsep \parsep}%
   \belowdisplayskip \abovedisplayskip
}
\renewcommand\scriptsize{\@setfontsize\scriptsize\@viipt\@viiipt}
\renewcommand\tiny{\@setfontsize\tiny\@vpt\@vipt}
\renewcommand\large{\@setfontsize\large\@xiipt{14}}
\renewcommand\Large{\@setfontsize\Large\@xivpt{18}}
\renewcommand\LARGE{\@setfontsize\LARGE\@xviipt{22}}
\renewcommand\huge{\@setfontsize\huge\@xxpt{25}}
\renewcommand\Huge{\@setfontsize\Huge\@xxvpt{30}}
\setlength\smallskipamount{3\p@ \@plus 1\p@ \@minus 1\p@}
\setlength\medskipamount{6\p@ \@plus 2\p@ \@minus 2\p@}
\setlength\bigskipamount{12\p@ \@plus 4\p@ \@minus 4\p@}
\setlength\headheight{12\p@}
\def\@listi{\leftmargin\leftmargini
            \parsep 4\p@ \@plus2\p@ \@minus\p@
            \topsep 8\p@ \@plus2\p@ \@minus4\p@
            \itemsep4\p@ \@plus2\p@ \@minus\p@}
\let\@listI\@listi
\@listi
\def\@listii {\leftmargin\leftmarginii
              \labelwidth\leftmarginii
              \advance\labelwidth-\labelsep
              \topsep    4\p@ \@plus2\p@ \@minus\p@
              \parsep    2\p@ \@plus\p@  \@minus\p@
              \itemsep   \parsep}
\def\@listiii{\leftmargin\leftmarginiii
              \labelwidth\leftmarginiii
              \advance\labelwidth-\labelsep
              \topsep    2\p@ \@plus\p@\@minus\p@
              \parsep    \z@
              \partopsep \p@ \@plus\z@ \@minus\p@
              \itemsep   \topsep}
\def\@listiv {\leftmargin\leftmarginiv
              \labelwidth\leftmarginiv
              \advance\labelwidth-\labelsep}
\def\@listv  {\leftmargin\leftmarginv
              \labelwidth\leftmarginv
              \advance\labelwidth-\labelsep}
\def\@listvi {\leftmargin\leftmarginvi
              \labelwidth\leftmarginvi
              \advance\labelwidth-\labelsep}




%  ****************************************************
%  *             TWO AND SINGLE ONE COLUMN STYLES: AV *
%  ****************************************************
%

%%%%% include atbeginend.sty by AV:

% Copy \begin and \end to \BeginEnvironment and \EndEnvironment
\let\BeginEnvironment=\begin
\let\EndEnvironment=\end
%% \ifundefined from TeXbook
\def\IfUnDef#1{\expandafter\ifx\csname#1\endcsname\relax}
% Null command needed to eat its argument
\def\NullCom#1{}
\def\begin#1{%
% if defined \BeforeBeg for this environment, execute it
\IfUnDef{BeforeBeg#1}\else\csname BeforeBeg#1\endcsname\fi%
\IfUnDef{AfterBeg#1}% This is done to skip the command for environments
                     % which can take arguments, like multicols; YOU MUST NOT
                     % USE \AfterBegin{...}{...} for such environments! 
        \let\SaveBegEnd=\BeginEnvironment%
\else
        % Start this environment
                \BeginEnvironment{#1}%
        % and execute code after \begin{environment}
                \csname AfterBeg#1\endcsname
        \let\SaveBegEnd=\NullCom
\fi
\SaveBegEnd{#1}
}
\def\end#1{%
% execute code before \end{environment}
\IfUnDef{BeforeEnd#1}\else\csname BeforeEnd#1\endcsname\fi%
% close this environment
\EndEnvironment{#1}
% and execute code after \begin{environment}
\IfUnDef{AfterEnd#1}\else\csname AfterEnd#1\endcsname\fi%
}
\long\def\BeforeBegin#1#2{\expandafter\gdef\csname BeforeBeg#1\endcsname {#2}}
\long\def\BeforeEnd  #1#2{\expandafter\gdef\csname BeforeEnd#1\endcsname {#2}}
\long\def\AfterBegin #1#2{\expandafter\gdef\csname AfterBeg#1\endcsname {#2}}
\long\def\AfterEnd   #1#2{\expandafter\gdef\csname AfterEnd#1\endcsname{#2}}

%%%% end of atbeginend.sty

%  ****************************************
%  *            PAGE LAYOUT               *
%  ****************************************

% Page size, spacing parameters, etc. 

\textwidth=7.1in
\columnsep=0.3125in
\parindent=0.125in
\voffset=-20mm
\hoffset=-7.5mm

\topmargin=0in
\headheight=.15in
\headsep=0.5in
\oddsidemargin=0in
\evensidemargin=0in
\parskip=0cm

%\tolerance=600          % 3x "normal" value; cuts down on overfull complaints

%% AV,MM, to have 64 lines per column, with textheight 25cm:
\textheight=64\baselineskip
\textheight=\baselinestretch\textheight
\ifdim\textheight>25.2cm\textheight=25.0cm\fi

\topskip\baselineskip
\maxdepth\baselineskip


\let\tighten=\relax
\let\tightenlines=\tighten
\let\singlespace=\relax
\let\doublespace=\relax

\def\eqsecnum{
    \@newctr{equation}[section]
    \def\theequation{\hbox{\normalsize\arabic{section}-\arabic{equation}}}}

%% running heads:
\def\lefthead#1{\gdef\@versohead{#1}} \lefthead{\relax}
\def\righthead#1{\gdef\@rectohead{#1}} \righthead{\relax}
\let\shorttitle=\lefthead        % New AASTEX commands
\let\shortauthors\righthead      % New AASTEX commands

\if@chicago
%% MM Create "apjheads" page style:
\def\ps@apjheads{\let\@mkboth\markboth
    \def\@evenfoot{}
    \def\@evenhead{\lower9mm\hbox to\textwidth{
                     \rm\thepage\hfil \rm\@rectohead \hfil}}}
    \def\@oddfoot{}
    \def\@oddhead{\lower9mm\hbox to\textwidth{
                     \hfil\rm\@versohead\hfil \rm\thepage}}
\else
\def\ps@apjheads{\let\@mkboth\markboth
    \def\@evenfoot{}
    \def\@evenhead{\lower9mm\hbox to\textwidth{
                     \rm\thepage\hfil \rm\textsc{\@rectohead} \hfil}}}
    \def\@oddfoot{}
    \def\@oddhead{\lower9mm\hbox to\textwidth{
                     \hfil\rm\textsc{\@versohead}\hfil \rm\thepage}}
\fi

\@twosidetrue
\ps@apjheads

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%    TITLE PAGE                                                  %
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\long\def\frontmatter@title@above{
\vspace*{-\headsep}\vspace*{\headheight}
\footnotesize
{\footnotesize\textsc{\@journalinfo}}\par
{\scriptsize Preprint typeset using \LaTeX\ style emulateapj v.\
  \emulapj@ver}\par\vspace*{-\baselineskip}\vspace*{0.625in}
}%
\def\frontmatter@title@produce{%
 \begingroup
 \frontmatter@title@above
  \frontmatter@title@format
  \@title
  \@ifx{\@title@aux\@title@aux@cleared}{}{%
   \expandafter\frontmatter@footnote\expandafter{\@title@aux}%
  }%
  \par
%% \class@warn{Unused short title ignored}%
  \frontmatter@title@below
 \endgroup
}%
\renewcommand\title[2][]{%
 \def\@title{\uppercase{#2}}%
 \def\@shorttitle{#1}%
 \let\@AF@join\@title@join
}%
\def\frontmatter@title@format{\normalsize\centering}
\def\frontmatter@title@below{\vspace*{-2.63\baselineskip\vspace*{0.25in}}}%

\def\frontmatter@above@affilgroup{\vspace*{0.25in}}%
\def\frontmatter@authorformat{\small\scshape\centering}%
\def\frontmatter@affiliationfont{\normalfont\footnotesize}%

\def\frontmatter@finalspace{\vspace*{-\baselineskip}\vspace*{0.375in}}

\def\@separator{\\}%

\def\frontmatter@footnote#1{%
 \begingroup
  \@booleanfalse\temp@sw
  \def\@tempa{#1}%
  \let\@tempb\@empty
  \def\@TBN@opr{\y@match\@tempa}%
  \@FMN@list
  \temp@sw{%
   \expandafter\frontmatter@footnotemark
   \expandafter{\@tempb}%
  }{%
    \def\@thefnmark{\relax}
    \frontmatter@footnotetext{#1}
  }%
 \endgroup
}%

\newcounter{front@matter@foot@note}\setcounter{front@matter@foot@note}{0}

\def\frontmatter@above@affiliation{\vspace*{0.5mm}}%
\renewcommand\affiliation[1]{%
 \move@AU\move@AF%
 \begingroup%
  \@affiliation{\hspace*{2mm}#1}%
}%
\let\affil=\affiliation

\def\affil@mark#1{\textsuperscript{#1}}
\def\affile@mark@pad{0.2em}

\def\altaffilmark#1{\affil@mark{#1}}

% Fight poor revtex algorithm for altaffiliation:
\def\@alt@affil@kill@next@symbol#1{\relax}
\newtoks\alt@affil@toks \alt@affil@toks{\@alt@affil@kill@next@symbol}
\newtoks\alt@affil@toks@count \alt@affil@toks@count{}


\def\altaffiltext#1#2{%
\global\alt@affil@toks\expandafter{\the\alt@affil@toks\\\hspace*{3mm}\affil@mark{#1}\hspace*{\affile@mark@pad}#2}%
\global\alt@affil@toks@count\expandafter{\the\alt@affil@toks@count\stepcounter{front@matter@foot@note}}%
}
\let\@author@finish@revtex=\@author@finish
\def\@author@finish{%
\if!\the\alt@affil@toks@count!%
\relax
\else
\altaffiliation{\the\alt@affil@toks}\the\alt@affil@toks@count
\fi
\@author@finish@revtex
}

%\def\altaffiltext#1#2{\altaffiliation{\hspace*{3mm}\textsuperscript{#1}\hspace*{0.7mm}#2}\stepcounter{front@matter@foot@note}}

%% end altaffiliation

\let\old@foot@note@mark=\footnotemark
\let\old@foot@note@text=\footnotetext
\def\footnotemark[#1]{\altaffilmark{#1}}
\def\footnotetext[#1]#2{\altaffiltext{#1}{#2}}

%   ABSTRACT
\if@chicago
 \def\frontmatter@abstractfont{\normalsize\parindent=0.125in}%
\else
 \def\frontmatter@abstractfont{\normalsize\parindent=0.0in}%
\fi
\def\frontmatter@abstractwidth{6in}
\def\frontmatter@preabstractspace{0.0\baselineskip}
\def\frontmatter@postabstractspace{0.0\baselineskip}

\def\abstractname{ABSTRACT}
\long\def\frontmatter@abstractheading{%
  \vspace*{-\baselineskip}\vspace*{1.5pt}
  \centerline{\itshape\footnotesize\@submitted}
  \vspace*{0.13189in}
 \begingroup
  \centering
  \abstractname
  \vskip 1mm
  \par
 \endgroup
 \everypar{\rightskip=0.5in\leftskip=\rightskip}\par
}%

% Redefine the LaTeX \and command for this style. 
\def\and{\author{\vspace*{-0.2in}and\vspace*{-0.558cm}}\noaffiliation}
\def\@listand{\@ifnum{\@tempcnta=\tw@}{\andname\space}{}}%

%  ****************************************
%  *             KEYWORDS                 *
%  ****************************************

\if@chicago
  \def\@keys@name{\textit{Subject headings:}\/~\mbox{}}%
\else
  \def\@keys@name{\textit{Keywords:}\/~\mbox{}}%
\fi
\newlength{\keys@width}
\def\frontmatter@keys@format{\vspace*{0.5mm}%
  \settowidth{\keys@width}{\normalsize\@keys@name}%
  \rightskip=0.5in\leftskip=\rightskip\parindent=0pt%
    \hangindent=\keys@width\hangafter=1\normalsize}%
\def\@keywords@produce#1{%
 \showKEYS@sw{%
  \begingroup%
   \frontmatter@keys@format%
   \@keys@name#1\par
  \endgroup
 }{%
  \@if@empty{#1}{}{%
   \class@warn{If you want your keywords to appear in your output, use document class option showkeys}%
  }%
 }%
}%

\let\subjectheadings=\keywords

%  ****************************************
%  *             FOOTNOTES                *
%  ****************************************

% Modify code from revtex:
\def\@xfootnotemark@ltx[#1]{%
 \begingroup
%   \csname c@\@mpfn\endcsname #1\relax
   \unrestored@protected@xdef\@thefnmark{#1}%
 \endgroup
 \H@@footnotemark
}%
% Modify code from LaTeX to fix footnotes:
\def\@xfootnotenext[#1]{%
  \begingroup
%  \csname c@\@mpfn\endcsname #1\relax
  \unrestored@protected@xdef\@thefnmark{#1}%
  \endgroup
  \@footnotetext}



% Footnotes on the last page: user issues \lastpagefootnotes. It catches all
% footnotes and issues them before \begin{refernces} or
% \begin{\thebibliography} or \begin{appendix}, whichever comes first,
% at the end of right column.  
\newcounter{lastfootnote}
\let\orig@footnote=\footnote
%
\def\spit@out@footnotes@{\addtocounter{footnote}{-\c@lastfootnote}\vspace*{-\baselineskip}\vspace*{\skip\footins}\bgroup\footnotesize\lastfootnote\par\egroup\let\footnote=\orig@footnote}
%
\let\spit@out@footnotes\relax
%
\long\def\lastpagefootnotes{%
\raggedbottom% Have to use flushbottom with revtex4-1 but it eats away
             % last page footnotes
\setcounter{lastfootnote}{0}
\long\gdef\lastfootnote{\mbox{}}
\let\spit@out@footnotes\spit@out@footnotes@
\long\def\footnote##1{\refstepcounter{lastfootnote}\footnotemark\g@addto@macro\lastfootnote{\\[\footnotesep]\refstepcounter{footnote}\mbox{}\hspace*{3mm}\textsuperscript{\thefootnote}~##1}}
% We need to mess with footnotes in appendiz only if it is in a
% different mode (twocol vs onecol) than the main text
\def\mess@with@appendix@footnotes{
\BeforeBegin{appendix}{\spit@out@footnotes\let\spit@out@footnotes\relax}
\BeforeEnd{appendix}{\spit@out@footnotes\let\spit@out@footnotes\relax}
\AfterEnd{appendix}{\let\footnote=\orig@footnote}
}
\if@two@col
  \if@two@col@app\else
    \mess@with@appendix@footnotes
  \fi
% \else % Something is broken for pathological case of 2col appendix in
%       % a 1col paper, so comment this out
%   \if@two@col@app
%     \mess@with@appendix@footnotes
%   \fi
\fi

\BeforeBegin{references}{\spit@out@footnotes\let\spit@out@footnotes\relax}
\BeforeBegin{thebibliography}{\spit@out@footnotes\let\spit@out@footnotes\relax}
% in case \lastpagefootnotes were given inside \begin{appendix}\end{appendix},
\AfterEnd{references}{\let\footnote=\orig@footnote}
\AfterEnd{thebibliography}{\let\footnote=\orig@footnote}
}
\let\lastpagefootnote=\lastpagefootnotes

\if@revtex@four@one@\else
% this command is copied from the original revtex, but adds space above
% footnote (if any) above the references. 
\@namedef{balance@2}{%
 \expandafter\balance@two\csname col@1\endcsname\@outputbox
 % Avoid a bug by preventing a restore when leaving this group
 \global\setbox\csname col@1\endcsname\box\csname col@1\endcsname
 \@ifvoid\footbox{}{%
  \global\setbox\footbox\vbox{%
   \setbox\z@\box\@tempboxa
   \let\recover@footins\relax
   \balance@two\footbox\@tempboxa
   \vskip\skip\footins
   \hb@xt@\textwidth{\box\footbox\hfil\box\@tempboxa}%
  }%
 }%
}%
\fi

\skip\footins 4.5mm plus 1mm minus 1mm
\footnotesep 0pt
\let\footnoterule\relax

\def\@makefntext#1{\mbox{}\hspace*{3mm}\@makefnmark~#1}

\def\notetoeditor#1{}%   % We do not need notes to editor in the preprint
\def\placetable#1{}%   % We do not need notes to editor in the preprint
\def\placefigure#1{}%   % We do not need notes to editor in the preprint

%  ****************************************
%  *             SECTIONS                 *
%  ****************************************

\setcounter{secnumdepth}{3}

\newif\if@firstsection \@firstsectiontrue

\def\section{%
    \if@firstsection\@firstsectionfalse
      \maketitle\setcounter{footnote}{\thefront@matter@foot@note}%
      \let\footnotetext=\old@foot@note@text
      \let\footnotemark=\old@foot@note@mark
    \fi
    \@startsection{section}{1}{\z@}{9pt plus 2pt minus 1pt}{4pt}{\apjsecfont\center}}
  
\def\subsection{\@startsection{subsection}{2}{\z@}{9pt plus 1pt minus 1pt}{4pt}%
  {\normalsize\itshape \center}}

\def\subsubsection{\@startsection{subsubsection}{3}{\z@}%
  {2ex plus 1ex minus .2ex}{1ex plus .2ex}{\small\itshape \center}}

\def\paragraph{\@startsection{paragraph}{4}{\z@}%
  {1.5ex plus 1ex minus .2ex}{-0.5\parindent}{\small\it}}

\def\subparagraph{\@startsection{subparagraph}{5}{\z@}%
  {1ex plus 1ex minus .2ex}{-0.5\parindent}{\small\it}}

\def\thesection{\@arabic{\c@section}}
\def\thesubsection{\thesection.\@arabic{\c@subsection}}
\def\thesubsubsection{\thesubsection.\@arabic{\c@subsubsection}}
\def\theparagraph{\thesubsubsection.\@arabic{\c@paragraph}}
\def\p@section        {}
\def\p@subsection     {}
\def\p@subsubsection  {}
\def\p@paragraph      {}
\def\p@subparagraph   {}


\def\sec@upcase#1{\uppercase{#1}}
\def\subsec@upcase#1{\relax{#1}}

%
% How the section number will appear in the section title - AV
\def\ApjSectionMarkInTitle#1{#1.\ }
\def\ApjSectionpenalty{0}

\def\@sect#1#2#3#4#5#6[#7]#8%
{\@tempskipa #5\relax 
 \ifdim \@tempskipa >\z@ \begingroup
     #6\relax 
  \ifnum #2>\c@secnumdepth \def \@svsec {}\else 
    \refstepcounter{#1} \edef \@svsec {\ApjSectionMarkInTitle 
    {\csname the#1\endcsname}}\fi
  \@hangfrom {\hskip #3\relax 
    \ifnum #2=1{\secnum@size {\rm\@svsec~}}%
    \else {\subsecnum@size {\rm\@svsec~}}\fi }%
  {\interlinepenalty \@M 
   \ifnum #2=1\sec@upcase{#8}%
   \else \subsec@upcase{#8}\fi\par}\endgroup 
  \csname #1mark\endcsname {#7}\addcontentsline{toc}{#1}%
  {\ifnum #2>\c@secnumdepth \else \protect \numberline 
     {\csname the#1\endcsname }\fi #7}%
  \else 
  \ifnum #2>\c@secnumdepth \def \@svsec {}\else 
    \refstepcounter{#1} \edef \@svsec {\ApjSectionMarkInTitle 
    {\csname the#1\endcsname}}\fi
    \def \@svsechd {#6\hskip #3%
    \ifnum #2=1{\secnum@size{\rm\@svsec~}}\else{\subsecnum@size{\rm\@svsec~}}\fi%
    \ifnum #2=1\sec@upcase{#8}\else\subsec@upcase{#8}\fi%
    \ifnum #2=4\hskip 0.4ex{\rm ---}\fi%
     \csname #1mark\endcsname {#7}\addcontentsline{toc}{#1}%
      {\ifnum #2>\c@secnumdepth \else \protect \numberline {\csname
      the#1\endcsname }\fi #7}}\fi \@xsect {#5} \penalty \ApjSectionpenalty
%-refstepcounter is now within a group. So \@currentlabel, which is normally
%-set by \refstepcounter is hidden within a group. Need to set it manually. 
\protected@edef\@currentlabel{\csname p@#1\endcsname\csname the#1\endcsname}
}


\def\@ssect#1#2#3#4#5{\@tempskipa #3\relax
   \ifdim \@tempskipa>\z@
     \begingroup #4\@hangfrom{\hskip #1}{\interlinepenalty \@M
       \sec@upcase{#5}\par}\endgroup
   \else \def\@svsechd{#4\hskip #1\relax \sec@upcase{#5}}\fi
    \@xsect{#3}
% MM:
\penalty \ApjSectionpenalty}


\def\acknowledgments{\vskip 5.8mm plus 1mm minus 1mm}
\let\acknowledgements=\acknowledgments                  % second spelling


%  ****************************************
%  *          APPENDIX                    *
%  ****************************************

\newcounter{remember@figure@num}
\newcounter{remember@table@num}

\renewenvironment{appendix}[0]{
  \vspace*{0pt plus 20pt minus 5pt} % otherwise revtex4-1 sometimes eats
% away the last line before appendix
  \if@two@col 
    \if@two@col@app\else
      \onecolumngrid
    \fi 
  % \else% Something is broken for pathological case of 2col appendix in
  %      % a 1col paper, so comment this out
  %   \if@two@col@app
  %      \set@column@hsize{2}\twocolumngrid
  %   \fi
  \fi
        \vskip 10pt plus 2pt minus 1pt
        \noindent\mbox{}\hfill{\apjsecfont APPENDIX}\hfill\mbox{}\par
        \nopagebreak\medskip\@nobreaktrue\def\ApjSectionpenalty{\@M}
        \@firstsectionfalse
          \setcounter{section}{0}
          \setcounter{subsection}{0}
          \setcounter{equation}{0}
          \setcounter{remember@figure@num}{\c@figure}
          \setcounter{remember@table@num}{\c@table}
%  \def\fnum@figure{Figure \Alph{section}\thefigure:}
%  \def\fnum@table{Table \Alph{section}\thetable:}
          \def\thesection{\Alph{section}}
          \def\theequation{\hbox{\Alph{section}\arabic{equation}}}

          \if@number@appendix@floats
          \setcounter{figure}{0}
          \setcounter{table}{0}
          \def\thefigure{\thesection\@arabic\c@figure}
          \def\thetable{\thesection\@arabic\c@table}
          \fi
%
% Do not use appendix numbers in the titles
          \def\ApjSectionMarkInTitle{\AppendixApjSectionMarkInTitle}
          \def\section{\setcounter{equation}{0}\if@number@appendix@floats\setcounter{figure}{0}\setcounter{table}{0}\fi\@startsection {section}{1}{\z@} 
            {10pt}{5pt}{\centering\scshape\apjsecfont}}
%
%
          }{%
            \if@number@appendix@floats
            \setcounter{figure}{\c@remember@figure@num}%
            \setcounter{table}{\c@remember@table@num}%
            \fi
          }



%  ****************************************
%  *          BIBLIOGRAPHY                *
%  ****************************************

\renewenvironment{references}[0]{
  \onecolumngrid
  \par
  \vspace{10pt plus 3pt}
  \noindent \makebox[\textwidth][c]{\small\scshape REFERENCES}
  \par
  \vspace*{4pt plus 3pt}
  \set@column@hsize{2}\twocolumngrid
  \parindent=0cm \parskip=0cm
  \def\baselinestretch{1.0}
  \footnotesize \baselineskip=\baselinestretch\bibbaselineskip plus 1pt
  minus 1pt \interlinepenalty \@M
  \hyphenpenalty=10000
  \frenchspacing    % AV - to get right spacing after ``et al.'' 
  \def\refpar{\par\hangindent=1.2em\hangafter=1}}
{
  \onecolumngrid
}

% redefine thebibliography
% redefine thebibliography

% remove numbers from the reference list
\def\@biblabel#1{\relax}

\newdimen\bibindent
\renewenvironment{thebibliography}[1]{
 \if@chicago \onecolumngrid \else \twocolumngrid \fi
 \par
 \raggedright
 \vspace{10pt plus 3pt}
 \if@chicago
    \noindent \makebox[\textwidth][c]{\footnotesize REFERENCES}
 \else
    \centerline{\normalsize REFERENCES}
 \fi
 \par
 \if@chicago
    \vspace*{4pt plus 3pt}
    \set@column@hsize{2}
    \twocolumngrid
 \fi
 \list{}%
   {
     \parindent=0pt \parskip=0pt \parsep=0pt % AV
     \bibindent=0pt                          %
     \def\baselinestretch{1.0}
     \footnotesize \baselineskip=\bibbaselineskip \interlinepenalty \@M  % AV
     \frenchspacing    % AV - to get right spacing after ``et al.'' 
     \hyphenpenalty=10000
     \itemindent=-1.0em                      %
     \itemsep=0pt                            %
     \listparindent=0pt                      %
     \settowidth\labelwidth{0pt} %
     \labelsep=0pt                           %
     \leftmargin=1.0em
     \advance\leftmargin\labelsep
%%%      \usecounter{enumiv}%
      \let\p@enumiv\@empty
      \renewcommand\theenumiv{\relax}}%
    \sloppy\clubpenalty4000\widowpenalty4000%
    \sfcode`\.\@m}
  {\def\@noitemerr
    {\@latex@warning{Empty `thebibliography' environment}}%
    \endlist
    \onecolumngrid % to balance references
    \if@two@col \twocolumngrid \fi
  }

% %% AV: 

\def\reference{\@ifnextchar\bgroup {\@reference}
        {\@latexerr{Missing key on reference command}
        {Each reference command should have a key corresponding to a markcite somewhere in the text}}}
\def\@reference#1{\refpar}

%% subtitle header and journal info:
\def\submitted#1{\gdef\@submitted{#1}}
\def\journalinfo#1{\gdef\@journalinfo{#1}}
\def\subtitle{
  \vspace*{-12mm}
  \noindent
  {\scriptsize {\sc \@journalinfo} \\
        Preprint typeset using \LaTeX\ style emulateapj v.\ \emulapj@ver}
}
\let\slugcomment\submitted   % slugcomment == submitted
\submitted{Draft version \today}
\journalinfo{\@submitted}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%  Equations                                             %
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% EQNARRAY with reduced spacing around tab characters - AV
\def\eqnarray{%
  \stepcounter{equation}%
  \def\@currentlabel{\p@equation\theequation}%
  \global\@eqnswtrue
  \setlength{\arraycolsep}{0.25\arraycolsep}
  \m@th
  \global\@eqcnt\z@
  \tabskip\@centering
  \let\\\@eqncr
  $$\everycr{}\halign to\displaywidth\bgroup
  \hskip\@centering$\displaystyle\tabskip\z@skip{##}$\@eqnsel
  &\global\@eqcnt\@ne\hskip \tw@\arraycolsep \hfil${##}$\hfil
  &\global\@eqcnt\tw@ \hskip \tw@\arraycolsep
  $\displaystyle{##}$\hfil\tabskip\@centering
  &\global\@eqcnt\thr@@ \hb@xt@\z@\bgroup\hss##\egroup
  \tabskip\z@skip
  \cr
  }

%  ****************************************
%  *         TABLES AND FIGURES           *
%  ****************************************



\def\@arstrut@hline@clnc{0.5\p@}% % Klootch: magic number

\setcounter{topnumber}{7}

\setlength{\belowcaptionskip}{0pt}
\setlength{\abovecaptionskip}{5pt}

\setlength{\textfloatsep}{-\baselinestretch\baselineskip}
\setlength{\dbltextfloatsep}{-\baselinestretch\baselineskip}
\if@apj@letter
  \addtolength{\textfloatsep}{5mm plus 10mm minus 10mm}
  \addtolength{\dbltextfloatsep}{5mm plus 10mm minus 10mm}
\else
  \addtolength{\textfloatsep}{7mm plus 10mm minus 10mm}
  \addtolength{\dbltextfloatsep}{7mm plus 10mm minus 10mm}
\fi

\renewcommand{\topfraction}{1.0}
\renewcommand{\bottomfraction}{1.0}
\renewcommand{\textfraction}{0.0}
\renewcommand{\dbltopfraction}{0.85}
\renewcommand{\dblfloatpagefraction}{0.85}
\setcounter{topnumber}{9}
\setcounter{bottomnumber}{9}
\setcounter{totalnumber}{20}
\setcounter{dbltopnumber}{9} 

% Copied from revtex4.cls; without it, captions are centered
\def\@xfloat@prep{%
  \let\footnote\footnote@latex
  \def\@mpfn{mpfootnote}%
  \def\thempfn{\thempfootnote}%
  \c@mpfootnote\z@
  \let\@footnotetext\@mpfootnotetext
  \let\H@@footnotetext\@mpfootnotetext
  \let\@makefntext\@mpmakefntext
}%

\long\def\@makecaption#1#2{%
 \noindent\begin{minipage}{0.9999\linewidth} %% \noindent is needed because
   %% otherwise minipage + parindent does not fit into the line and spurious
   %% vertical skip appear after caption
   \if\csname ftype@\@captype\endcsname 2 
   \vskip 2ex\noindent \centering\@table@type@size{\@eapj@cap@font  #1}\par
    \if@chicago\@eapj@cap@font\fi #2\par\medskip
   \else
   \vspace*{\abovecaptionskip}\noindent\footnotesize #1 #2\par\vskip \belowcaptionskip
   \fi
 \end{minipage}\par
 }



%%%%%%%%%%%% FIX \cutinhead
\def\@ptabularcr{\\}
\newcommand\cutinhead[1]{% 
 \noalign{\vskip 1.5ex}% 
 \hline 
 \@ptabularcr 
 \noalign{\vskip -1.5ex}% 
 \multicolumn{\LT@cols}{c}{#1}% 
 \@ptabularcr 
 \noalign{\vskip .8ex}% 
 \hline 
 \@ptabularcr 
 \noalign{\vskip -2ex}% 
}% 

\newcommand\sidehead[1]{% 
 \noalign{\vskip 1.5ex}% 
%  \hline 
%  \@ptabularcr 
%  \noalign{\vskip -1.5ex}% 
 \multicolumn{\LT@cols}{l}{#1}% 
 \@ptabularcr 
 \noalign{\vskip .8ex}% 
%  \hline 
%  \@ptabularcr 
%  \noalign{\vskip -2ex}% 
}% 


\newcommand\figcaption{\@testopt{\@xfigcaption}{}}% 
%% suggested by Joern Wilms
\def\@figcaption#1{{\def\@captype{figure}\caption{\footnotesize #1}}}
\def\@xfigcaption[#1]#2{{\def\@captype{figure}\caption{\footnotesize #2}}}

\def\thefigure{\@arabic\c@figure}
\def\fnum@figure{{\footnotesize{\@eapj@cap@font\if@chicago~~\fi\mbox{\@eapj@figname~\thefigure.}\if@chicago---\else~\fi}}}

\def\thetable{\@arabic\c@table}
%%% Table captions without making a floating table
\def\tabcaption{\@ifnextchar[{\@xtabcaption}{\@tabcaption}}
\def\@tabcaption#1{{\def\@captype{table}\caption{#1}}}
\def\@xtabcaption[#1]#2{{\def\@captype{table}\caption{#2}}}
\def\fnum@table{{\@eapj@cap@font \@eapj@tabname~\thetable}}
% \let\fnum@ptable=\fnum@table
% \def\fnum@ptablecont{{\centering{\scshape Table~\thetable}---{\itshape
% Continued}}}% 
% \long\def\@make@caption@text#1#2{% 
%   {\small\centering#1{\scshape #2}\par\vskip1.4ex}
% }% 
\long\def\@makecaption@plano@cont#1#2{% 
  {\small \centering#1\par}\vskip1.4ex\relax
}% 


%% Commands from aastex.cls:
\newcommand\dataset{\@testopt\@dataset{[}}%
\def\@dataset[#1]#2{#2}%
\newcommand\facility{\@testopt\@facility{[}}%
\def\@facility[#1]#2{#2}%
\newcommand\object{\@testopt\@object{[}}%
\def\@object[#1]#2{#2}%
\newcommand\objectname{\@testopt\@objectname{[]}}% 
\def\@objectname[#1]#2{#2}% 
\newlength{\plot@width}
\def\eps@scaling{1.0}% 
\newcommand\epsscale[1]{\def\eps@scaling{#1}}% 
\newcommand\plotone[1]{% 
 \centering 
 \leavevmode 
 \setlength{\plot@width}{0.85\linewidth}
 \includegraphics[width={\eps@scaling\plot@width}]{#1}% 
}% 
\newcommand\plottwo[2]{% 
 \centering 
 \leavevmode 
 \setlength{\plot@width}{0.425\linewidth}
 \includegraphics[width={\eps@scaling\plot@width}]{#1}% 
 \hfil 
 \includegraphics[width={\eps@scaling\plot@width}]{#2}% 
}% 
\newcommand\plotfiddle[7]{% 
 \centering 
 \leavevmode 
 \vbox\@to#2{\rule{\z@}{#2}}% 
 \includegraphics[% 
  scale=#4, 
  angle=#3, 
  origin=c 
 ]{#1}% 
}% 
\newcommand\figurenum[1]{% 
 \def\thefigure{#1}% 
 \let\@currentlabel\thefigure 
 \addtocounter{figure}{\m@ne}% 
}% 

\newcommand\phn{\phantom{0}}% 
\newcommand\phd{\phantom{.}}% 
\newcommand\phs{\phantom{$-$}}% 
\newcommand\phm[1]{\phantom{#1}}% 
\let\la=\lesssim            % For Springer A&A compliance... 
\let\ga=\gtrsim 
\newcommand\sq{\mbox{\rlap{$\sqcap$}$\sqcup$}}% 
\newcommand\arcdeg{\mbox{$^\circ$}}% 
\newcommand\arcmin{\mbox{$^\prime$}}% 
\newcommand\arcsec{\mbox{$^{\prime\prime}$}}% 
\newcommand\fd{\mbox{$.\!\!^{\mathrm d}$}}% 
\newcommand\fh{\mbox{$.\!\!^{\mathrm h}$}}% 
\newcommand\fm{\mbox{$.\!\!^{\mathrm m}$}}% 
\newcommand\fs{\mbox{$.\!\!^{\mathrm s}$}}% 
\newcommand\fdg{\mbox{$.\!\!^\circ$}}% 
\newcommand\farcm@mss{\mbox{$.\mkern-4mu^\prime$}}% 
\let\farcm\farcm@mss 
\newcommand\farcs@mss{\mbox{$.\!\!^{\prime\prime}$}}% 
\let\farcs\farcs@mss 
\newcommand\fp{\mbox{$.\!\!^{\scriptscriptstyle\mathrm p}$}}% 
\newcommand\micron{\mbox{$\mu$m}}% 
\def\farcm@apj{% 
 \mbox{.\kern -0.7ex\raisebox{.9ex}{\scriptsize$\prime$}}% 
}% 
\def\farcs@apj{% 
 \mbox{% 
  \kern  0.13ex.% 
  \kern -0.95ex\raisebox{.9ex}{\scriptsize$\prime\prime$}% 
  \kern -0.1ex% 
 }% 
}% 
 

\newcommand\ion[2]{#1$\;${%
\ifx\@currsize\normalsize\small \else
\ifx\@currsize\small\footnotesize \else
\ifx\@currsize\footnotesize\scriptsize \else
\ifx\@currsize\scriptsize\tiny \else
\ifx\@currsize\large\normalsize \else
\ifx\@currsize\Large\large
\fi\fi\fi\fi\fi\fi
\rmfamily\@Roman{#2}}\relax}% 

\renewcommand\case[2]{\mbox{$\frac{#1}{#2}$}}% 
\renewcommand\slantfrac{\case}% 
\newcommand\onehalf{\slantfrac{1}{2}}% 
\newcommand\onethird{\slantfrac{1}{3}}% 
\newcommand\twothirds{\slantfrac{2}{3}}% 
\newcommand\onequarter{\slantfrac{1}{4}}% 
\newcommand\threequarters{\slantfrac{3}{4}}% 
\newcommand\ubvr{\mbox{$U\!BV\!R$}}%% UBVR system 
\newcommand\ub{\mbox{$U\!-\!B$}}%   % U-B 
\newcommand\bv{\mbox{$B\!-\!V$}}%   % B-V 
\renewcommand\vr{\mbox{$V\!-\!R$}}%   % V-R 
\newcommand\ur{\mbox{$U\!-\!R$}}%   % U-R 
\newcommand\nodata{ ~$\cdots$~ }% 
\newcommand\diameter{\ooalign{\hfil/\hfil\crcr\mathhexbox20D}}% 
\newcommand\degr{\arcdeg}% 
\newcommand\Sun{\sun}% 
\newcommand\Sol{\sun}% 
\newcommand\sun{\odot}% 
\newcommand\Mercury{\astro{\char1}}% Mercury symbol, "1" 
\newcommand\Venus{\astro{\char2}}% Venus symbol, "2" 
\newcommand\Earth{\earth}% 
\newcommand\Terra{\earth}% 
\newcommand\earth{\oplus}% 
\newcommand\Mars{\astro{\char4}}% Mars symbol, "4" 
\newcommand\Jupiter{\astro{\char5}}% Jupiter symbol, "5" 
\newcommand\Saturn{\astro{\char6}}% Saturn symbol, "6" 
\newcommand\Uranus{\astro{\char7}}% Uranus symbol, "7" 
\newcommand\Neptune{\astro{\char8}}% Neptune symbol, "8" 
\newcommand\Pluto{\astro{\char9}}% Pluo symbol, "9" 
\newcommand\Moon{\astro{\char10}}% Moon symbol, "M" 
\newcommand\Luna{\Moon}% 
\newcommand\Aries{\astro{\char11}}% 
\newcommand\VEq{\Aries}% vernal equinox (Aries) 
\newcommand\Taurus{\astro{\char12}}% 
\newcommand\Gemini{\astro{\char13}}% 
\newcommand\Cancer{\astro{\char14}}% 
\newcommand\Leo{\astro{\char15}}% 
\newcommand\Virgo{\astro{\char16}}% 
\newcommand\Libra{\astro{\char17}}% 
\newcommand\AEq{\Libra}% autumnal equinox (Libra) 
\newcommand\Scorpius{\astro{\char18}}% 
\newcommand\Sagittarius{\astro{\char19}}% 
\newcommand\Capricornus{\astro{\char20}}% 
\newcommand\Aquarius{\astro{\char21}}% 
\newcommand\Pisces{\astro{\char22}}% 
 
\newcommand\sbond{\chem@bnd{\@sbnd}}%
\newcommand\dbond{\chem@bnd{\@dbnd}}%
\newcommand\tbond{\chem@bnd{\@tbnd}}%
\def\chem@bnd#1{%
 {%
  \kern.1em\relax
  \setbox\z@\hbox{M}%
  \dimen@ii.8em\relax
  \p@=.1em\relax
  \dimen@.5\ht\z@\dimen@i-\dimen@
  \advance\dimen@1.5\p@\advance\dimen@i-1.0\p@
  #1%
  \kern.1em\relax
  }%
 }%
\def\@sbnd{%
 \advance\dimen@-1.5\p@\advance\dimen@i1.5\p@
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak
 }%
\def\@dbnd{%
 \advance\dimen@-0.5\p@\advance\dimen@i0.5\p@
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak
 \advance\dimen@-1.5\p@\advance\dimen@i1.5\p@
 \hskip-\dimen@ii
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak
 }%
\def\@tbnd{%
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak
 \advance\dimen@-1.5\p@\advance\dimen@i1.5\p@
 \hskip-\dimen@ii
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak
 \advance\dimen@-1.5\p@\advance\dimen@i1.5\p@
 \hskip-\dimen@ii
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak
 }%

\newcommand\anchor[2]{#2}% 
\renewcommand\url{\@dblarg\@url}% 
\def\@url[#1]{\anchor{#1}}% 

\let\jnl@style=\rmfamily 
\def\ref@jnl#1{{\jnl@style#1}}% 
\newcommand\aj{\ref@jnl{AJ}}%        % Astronomical Journal 
\newcommand\araa{\ref@jnl{ARA\&A}}%  % Annual Review of Astron and Astrophys 
\renewcommand\apj{\ref@jnl{ApJ}}%    % Astrophysical Journal 
\newcommand\apjl{\ref@jnl{\@eapj@ApJLetters}}%     % Astrophysical Journal, Letters 
\newcommand\apjs{\ref@jnl{ApJS}}%    % Astrophysical Journal, Supplement 
\renewcommand\ao{\ref@jnl{Appl.~Opt.}}%   % Applied Optics 
\newcommand\apss{\ref@jnl{Ap\&SS}}%  % Astrophysics and Space Science 
\newcommand\aap{\ref@jnl{A\&A}}%     % Astronomy and Astrophysics 
\newcommand\aapr{\ref@jnl{A\&A~Rev.}}%  % Astronomy and Astrophysics Reviews 
\newcommand\aaps{\ref@jnl{A\&AS}}%    % Astronomy and Astrophysics, Supplement 
\newcommand\azh{\ref@jnl{AZh}}%       % Astronomicheskii Zhurnal 
\newcommand\baas{\ref@jnl{BAAS}}%     % Bulletin of the AAS 
\newcommand\icarus{\ref@jnl{Icarus}}% % Icarus
\newcommand\jrasc{\ref@jnl{JRASC}}%   % Journal of the RAS of Canada 
\newcommand\memras{\ref@jnl{MmRAS}}%  % Memoirs of the RAS 
\newcommand\mnras{\ref@jnl{MNRAS}}%   % Monthly Notices of the RAS 
\renewcommand\pra{\ref@jnl{Phys.~Rev.~A}}% % Physical Review A: General Physics 
\renewcommand\prb{\ref@jnl{Phys.~Rev.~B}}% % Physical Review B: Solid State 
\renewcommand\prc{\ref@jnl{Phys.~Rev.~C}}% % Physical Review C 
\renewcommand\prd{\ref@jnl{Phys.~Rev.~D}}% % Physical Review D 
\renewcommand\pre{\ref@jnl{Phys.~Rev.~E}}% % Physical Review E 
\renewcommand\prl{\ref@jnl{Phys.~Rev.~Lett.}}% % Physical Review Letters 
\newcommand\pasp{\ref@jnl{PASP}}%     % Publications of the ASP 
\newcommand\pasj{\ref@jnl{PASJ}}%     % Publications of the ASJ 
\newcommand\qjras{\ref@jnl{QJRAS}}%   % Quarterly Journal of the RAS 
\newcommand\skytel{\ref@jnl{S\&T}}%   % Sky and Telescope 
\newcommand\solphys{\ref@jnl{Sol.~Phys.}}% % Solar Physics 
\newcommand\sovast{\ref@jnl{Soviet~Ast.}}% % Soviet Astronomy 
\newcommand\ssr{\ref@jnl{Space~Sci.~Rev.}}% % Space Science Reviews 
\newcommand\zap{\ref@jnl{ZAp}}%       % Zeitschrift fuer Astrophysik 
\renewcommand\nat{\ref@jnl{Nature}}%  % Nature 
\newcommand\iaucirc{\ref@jnl{IAU~Circ.}}% % IAU Cirulars 
\newcommand\aplett{\ref@jnl{Astrophys.~Lett.}}%  % Astrophysics Letters 
\newcommand\apspr{\ref@jnl{Astrophys.~Space~Phys.~Res.}}% % Astrophysics Space Physics Research 
\newcommand\bain{\ref@jnl{Bull.~Astron.~Inst.~Netherlands}}% % Bulletin Astronomical Institute of the Netherlands 
\newcommand\fcp{\ref@jnl{Fund.~Cosmic~Phys.}}%   % Fundamental Cosmic Physics 
\newcommand\gca{\ref@jnl{Geochim.~Cosmochim.~Acta}}% % Geochimica Cosmochimica Acta 
\newcommand\grl{\ref@jnl{Geophys.~Res.~Lett.}}%  % Geophysics Research Letters 
\renewcommand\jcp{\ref@jnl{J.~Chem.~Phys.}}%     % Journal of Chemical Physics 
\newcommand\jgr{\ref@jnl{J.~Geophys.~Res.}}%     % Journal of Geophysics Research 
\newcommand\jqsrt{\ref@jnl{J.~Quant.~Spec.~Radiat.~Transf.}}%   % Journal of Quantitiative Spectroscopy and Radiative Trasfer 
\newcommand\memsai{\ref@jnl{Mem.~Soc.~Astron.~Italiana}}% % Mem. Societa Astronomica Italiana 
\newcommand\nphysa{\ref@jnl{Nucl.~Phys.~A}}%     % Nuclear Physics A 
\newcommand\physrep{\ref@jnl{Phys.~Rep.}}%       % Physics Reports 
\newcommand\physscr{\ref@jnl{Phys.~Scr}}%        % Physica Scripta 
\newcommand\planss{\ref@jnl{Planet.~Space~Sci.}}%  % Planetary Space Science 
\newcommand\procspie{\ref@jnl{Proc.~SPIE}}%      % Proceedings of the SPIE 

\newcommand\actaa{\ref@jnl{Acta Astron.}}%  % Acta Astronomica
\newcommand\caa{\ref@jnl{Chinese Astron. Astrophys.}}%  % Chinese Astronomy and Astrophysics
\newcommand\cjaa{\ref@jnl{Chinese J. Astron. Astrophys.}}%  % Chinese Journal of Astronomy and Astrophysics
\newcommand\jcap{\ref@jnl{J. Cosmology Astropart. Phys.}}%  % Journal of Cosmology and Astroparticle Physics
\newcommand\na{\ref@jnl{New A}}%  % New Astronomy
\newcommand\nar{\ref@jnl{New A Rev.}}%  % New Astronomy Review
\newcommand\pasa{\ref@jnl{PASA}}%  % Publications of the Astron. Soc. of Australia
\newcommand\rmxaa{\ref@jnl{Rev. Mexicana Astron. Astrofis.}}%  % Revista Mexicana de Astronomia y Astrofisica


\let\astap=\aap 
\let\apjlett=\apjl 
\let\apjsupp=\apjs 
\let\applopt=\ao 

\renewcommand\nodata{ ~$\cdots$~ }% 
\newcommand\ulap[1]{\vbox\@to\z@{{\vss#1}}}% 
\newcommand\dlap[1]{\vbox\@to\z@{{#1\vss}}}% 


% Implementation of deluxetables via the longtable package


\newcounter{table@save}
\def\save@label#1{
  \if@filesw\immediate\write\@auxout{%
    \string\newlabel{#1}{{\@currentlabel}{\thepage}}}%
  \fi%
}

\def\tablenum#1{%
  \setcounter{table@save}{\the\c@table}
  \gdef\use@tablenum{1}
  \setcounter{table}{#1}\def\thetable{#1}\def\@currentlabel{#1}
  \def\label##1{\save@label{##1}}
}%
\gdef\use@tablenum{0}
\def\restore@tablenum{\if\use@tablenum0\else\setcounter{table}{\the\c@table@save}\addtocounter{table}{\m@ne}\gdef\use@tablenum{0}\fi}


\def\tabletypesize#1{\def\table@hook{#1}\gdef\@table@type@size{#1}}
\tabletypesize{\footnotesize}
\let\tablefontsize=\tabletypesize % for compatibility with old documents

\gdef\@tablecaption{}
\def\tablecaption#1{\gdef\@tablecaption{\if@chicago \@eapj@cap@font \fi #1}}

\def\LT@endpbox{%
  \@finalstrut\@arstrutbox
  \egroup
  \the\LT@p@ftn
  \global\LT@p@ftn{}%
  \hfil}

\def\LT@makecaption#1#2#3{%
  \LT@mcol\LT@cols c{\hbox to\z@{\hss\parbox[t]\LTcapwidth{%
%     \sbox\@tempboxa{#2.~~#3}%
                                %     \ifdim\wd\@tempboxa>\hsize
      \centering
      #2~~#3%
%     \else
%       \hbox to\hsize{\hfil\box\@tempboxa\hfil}%
%     \fi
    \endgraf\vskip\baselineskip}%
  \hss}}}
\let\LT@makecaption@rtx=\LT@makecaption % to fight redefinition in Revtex-4.1

\global\let\tablenotemark\relax
\global\def\tablenotemark#1{{\normalfont\textsuperscript{#1}}}
\global\let\tablenotetext\relax
\global\def\tablenotetext#1#2{\footnotetext[#1]{\@table@type@size#2}}


\newif\if@table@not@headed

\def\startdata{\if@table@not@headed\kill\caption{\\%
    \@tablecaption}\endhead\hline\endfoot%
  \fi%
}

\def\tablehead#1{
  \@table@not@headedfalse%
  \kill
  \caption{\\%
    \@tablecaption}%
    \\
  \hline
  \hline\\[-1.7ex]
  #1\hskip\tabcolsep\\[.7ex]
  \hline\\[-1.5ex]
  \endfirsthead
  \caption[]{--- \emph{Continued}}\\
  \hline
  \hline\\[-1.7ex]
  #1\hskip\tabcolsep\\[.7ex]
  \hline\\[-1.5ex]
  \endhead
  \hline
  \endfoot%
}

\newlength{\table@note@skip}
\setlength{\table@note@skip}{0.5ex}
\newlength{\deluxe@table@width}
\newlength{\@d@t@a}
\newcounter{deluxe@table@num}

\def\colhead#1{\multicolumn{1}{c}{#1}}


\def\tablewidth#1{%
  \ifdim#1=\z@
  \else
  \gdef\@d@t@@flag{1}
  \if@filesw\immediate\write\@auxout{%
   \gdef\expandafter\noexpand
   \csname deluxe@table@width@\romannumeral\c@LT@tables\endcsname
   {#1}}
  \fi
  \fi
}


\def\save@natural@width{%
      \ifnum\@d@t@@flag=0
        \setlength{\@d@t@a}{0pt}%
        \let\@d@t@b=\LT@entry%
        \def\LT@entry##1##2{\addtolength{\@d@t@a}{##2}%
        }%
        \expandafter\csname LT@\romannumeral\c@deluxe@table@num\endcsname
        \setlength{\@d@t@a}{-\@d@t@a}
        \tablewidth{\the\@d@t@a}
        \def\LT@entry{\@d@t@b}
      \fi
}

\def\lt@expand@linewidth@one{\setlength\LTleft{0pt}\setlength\LTright{0pt}}
\def\lt@expand@linewidth@two{@{\extracolsep{0pt plus 1filll}}}
\def\find@table@width{%
%%% set table width using aux file and command \tablewidth
    \setcounter{deluxe@table@num}{\c@LT@tables}
    \refstepcounter{deluxe@table@num}
    \expandafter\ifx\csname deluxe@table@width@\romannumeral\c@deluxe@table@num\endcsname\relax
      \def\@d@t@{0.999\linewidth}
    \else
      \edef\@d@t@{\expandafter\csname deluxe@table@width@\romannumeral\c@deluxe@table@num\endcsname}
    \fi
    \ifdim\@d@t@<\z@% then natural width is used
      \setlength{\deluxe@table@width}{-\@d@t@}
      \setlength{\LTcapwidth}{-\@d@t@}
      \def\lt@expand@linewidth{\relax}
      \def\lt@expand@linewidth@{}
    \else% we will enclose table in the minipage of the given width and make
         % longtable to span the full minipage width
      \ifdim\@d@t@>\z@\else\def\@d@t@{0.999\linewidth}\fi
      \setlength{\deluxe@table@width}{\@d@t@}
      \setlength{\LTcapwidth}{\@d@t@}
      \def\lt@expand@linewidth{\lt@expand@linewidth@one}
      \def\lt@expand@linewidth@{\lt@expand@linewidth@two}
    \fi
}

\newlength{\abovedeluxetableskip}
\newlength{\belowdeluxetableskip}
\setlength{\abovedeluxetableskip}{0pt}
\setlength{\belowdeluxetableskip}{0pt}
\setlength{\tabcolsep}{5pt}

\setlength\doublerulesep{1.5pt}
\newdimen\lastrowheight
\def\set@last@row@height{\setlength{\lastrowheight}{\ht\strutbox}\addtolength{\lastrowheight}{\dp\strutbox}\setlength{\lastrowheight}{-\arraystretch\lastrowheight}}

\let\tableline=\hline % Revtex said: Command \tableline is obsolete; Use \colrule instead.. 

\newtoks\DT@p@ftn 
\global\def\tablenotetext@DT#1#2{
%  \edef\@tempa{\the\DT@p@ftn\noexpand\footnotetext[#1]}
  \edef\@tempa{\the\DT@p@ftn\noexpand\tablenotemark{#1}~}
  \global\DT@p@ftn\expandafter{\@tempa{\@table@type@size#2}\par}}%


\newenvironment{deluxetable}[1]{
  \lineskiplimit=\z@ % restore default setting
  \def\tablenotetext{\tablenotetext@DT}
  \gdef\tblnote@list{}
  \gdef\tblref@list{}
  \DT@p@ftn{}%
  \set@last@row@height\edef\lastrowheight@{\the\lastrowheight}
  \renewcommand\tablecomments[1]{\gdef\tblnote@list{\@tablecom{##1}}}% 
  \renewcommand\tablerefs[1]{\gdef\tblref@list{\@tableref{##1}}}% 
  \@table@not@headedtrue
  \begin{table}
    \vspace*{\abovedeluxetableskip}
    \gdef\@d@t@@flag{0}
    \def\nl{\\}
%    \def\tabcolsep{5pt}
    \let\caption=\LT@caption
    \find@table@width
    \centering
    \begin{minipage}{\deluxe@table@width}
      \lt@expand@linewidth
      \def\@tmpa{\begin{longtable}}
      \expandafter\expandafter\expandafter\@tmpa%
      \expandafter\expandafter\expandafter{\lt@expand@linewidth@#1}
%      \begin{longtable}{\lt@expand@linewidth@#1}
      }{
        \restore@tablenum%
      \end{longtable}%
      \save@natural@width
      \@spew@tblnotes\end{minipage}
    \vspace*{\belowdeluxetableskip}
  \end{table}
}


\newenvironment{deluxetable*}[1]{
  \lineskiplimit=\z@ % restore default setting
  \def\tablenotetext{\tablenotetext@DT}
  \gdef\tblnote@list{}
  \gdef\tblref@list{}
  \DT@p@ftn{}%
  \set@last@row@height\edef\lastrowheight@{\the\lastrowheight}
  \renewcommand\tablecomments[1]{\gdef\tblnote@list{\@tablecom{##1}}}% 
  \renewcommand\tablerefs[1]{\gdef\tblref@list{\@tableref{##1}}}% 
  \@table@not@headedtrue
  \begin{table*}
    \vspace*{\abovedeluxetableskip}
    \gdef\@d@t@@flag{0}
    \def\nl{\\}
%    \def\tabcolsep{5pt}
    \let\caption=\LT@caption
    \centering
    \find@table@width
    \begin{minipage}{\deluxe@table@width}
    \lt@expand@linewidth
    \def\@tmpa{\begin{longtable*}}
    \expandafter\expandafter\expandafter\@tmpa%
    \expandafter\expandafter\expandafter{\lt@expand@linewidth@#1}
    %\begin{longtable*}{\lt@expand@linewidth@#1}
    }{\gdef\pt@width{\LTcapwidth}%
      \restore@tablenum%
    \end{longtable*}%
    \save@natural@width
    \@spew@tblnotes%
  \end{minipage}%
  \vspace*{\belowdeluxetableskip}
\end{table*}}

\def\enddata{\\[\lastrowheight@]\vspace*{1.5mm}}


\def\LongTables{
  \renewcommand\tablecomments[1]{\gdef\tblnote@list{\@tablecom{##1}}}% 
  \renewcommand\tablerefs[1]{\gdef\tblref@list{\@tableref{##1}}}% 
  \renewenvironment{deluxetable}[1]{
    \def\tablenotetext{\tablenotetext@DT}
    \global\DT@p@ftn{}%
    \def\nl{\\}
%    \def\tabcolsep{5pt}
    \let\caption=\LT@caption
    \begin{longtable}{##1}
      \set@last@row@height\global\edef\lastrowheight@{\the\lastrowheight}
        \@table@not@headedtrue
    }{\gdef\pt@width{\LTcapwidth}\restore@tablenum
    \end{longtable}%
    \vspace*{-1.5ex}
    \begin{minipage}{0.99\linewidth}
      \@spew@tblnotes%
    \end{minipage}
  }
  \renewenvironment{deluxetable*}[1]{
    \def\tablenotetext{\tablenotetext@DT}
    \global\DT@p@ftn{}%
    %\@table@not@headedtrue % -- wrong per exchange with Giovanni Fossati
    \def\nl{\\}
%    \def\tabcolsep{5pt}
    \let\caption=\LT@caption
    \begin{longtable*}{##1}
      \set@last@row@height\global\edef\lastrowheight@{\the\lastrowheight}
        \@table@not@headedtrue
    }{\gdef\pt@width{\LTcapwidth}%
      \restore@tablenum%
    \end{longtable*}%
    \vspace*{-1.5ex}
    \begin{minipage}{0.99\linewidth}
      \@spew@tblnotes%
    \end{minipage}
}
}

\def\tableheadfrac#1{}
\newcount\pt@column 
\newcount\pt@ncol 
\newcommand\tablecolumns[1]{% 
 \pt@column=#1\relax 
 \pt@ncol=#1\relax 
 \global\let\pt@addcol\@empty 
}% 
\def\cutinhead@ppt#1{% 
 \noalign{\vskip 1.5ex}% 
 \hline 
 \@ptabularcr 
 \noalign{\vskip -2ex}% Style Note: in apj, it is -1.5ex 
 \multicolumn{\pt@ncol}{c}{#1}% 
 \\
 \noalign{\vskip .8ex}% 
 \hline 
 \\
 \noalign{\vskip -2ex}% 
}% 
% \newcommand\sidehead[1]{% 
%  \noalign{\vskip 1.5ex}% 
%  \multicolumn{\pt@ncol}{@{\hskip\z@}l}{#1}% 
%  \\
%  \noalign{\vskip .5ex}% 
% }% 
%\def\startdata{\relax}

\gdef\tblnote@list{}
\gdef\tblref@list{}
\newcommand\tablecomments[1]{\@tablecom{#1}}% 
\newcommand\tablerefs[1]{\@tableref{#1}}% 
\def\@tablecom#1{% 
 \vspace*{\table@note@skip}
\par 
{\parbox{\linewidth}{\hskip1em\rmfamily {\@eapj@cap@font Note}. --- #1}\par}% 
}% 
\def\@tableref#1{% 
 \vspace*{\table@note@skip}
\par 
{\parbox{\linewidth}{\hskip1em\rmfamily {\@eapj@cap@font References}. --- #1}\par}% 
}% 
\def\spew@tblnotes{% 
 \@ifx@empty\tblref@list{}{% 
  \@tablenotes{\tblref@list}%
  \vspace*{\table@note@skip}%
  \global\let\tblref@list\@empty 
 }% 
 \@ifx@empty\tblnote@list{}{% 
  \@tablenotes{\tblnote@list}% 
  \vspace*{\table@note@skip}%
  \global\let\tblnote@list\@empty
 }
 \the\DT@p@ftn%
}% 
\def\@tablenotes#1{% 
 \par 
% \footnoterule% 
 {\@table@type@size#1}% 
}% 

\endinput
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Release notes (02/09/03):
%% 
%% 1) This is a complete rewrite of emulateapj. The package is now
%% based on revtex instead of aastex + multicol.
%%
%% 2) The {deluxetable} environment is re-implemented (the problem with the
%% the aastex's deluxetable is it does not float). There is also a new
%% environment {deluxetable*} (absent in aastex) to set a floating table
%% two-column wide. Known problems:
%%   (a) \rotate doesn't work (too difficult to implement). However,
%%   you can use revtex's turnpage environment
%%       - load package lscape  (\usepackage{lscape} in the header)
%%       - move table at the end of the paper after references
%%       - \clearpage before the table
%%       - \LongTables if the table will span more than 1 page (see next item)
%%       - put the table inside the landscape environment and \clearpage
%%         at the end: 
%%         \clearpage
%%         \LongTables % optionally
%%         \begin{landscape}
%%           \begin{deluxetable}
%%           .... 
%%           \end{deluxetable}
%%         \clearpage
%%         \end{landscape}
%%
%% 3) Multi-page tables cannot be set properly inside the main text; you
%% need to move the table to the end of the paper (after the references) and
%% issue the command \LongTables before it. 
%% 
%% 4) By default, deluxetables are typeset with \footnotesize. If you want
%% to use a different size, use, e.g., \tabletypesize{\normalsize} _outside_
%% the deluxetable environment. If you need to increase interline spacing
%% in the tables, use \def\arraystretch{1.XXX} also _outside_ deluxetables. 
%% 
%% 5) Option `onecolumn' (as in \documentclass[onecolumn]{emulateapj})
%% sets the whole paper (except the reference section) in one column
%% as done by the ApJ for papers with long equations. 
%% 
%% 6) Options `apj' and `apjl' (\documentclass[apj]{emulateapj}) change the
%% spacing of the references (the default is ApJL wide spacing), and
%% also the spacing between figures and text (last check with printed
%% Journal in 4/2005). 
%%
%% 7) By default, appendix subsections are not numbered:
%%             APPENDIX
%%      Derivation of Equations
%% If you want them numbered (`A. Derivation of Equations'), use the option
%% \documentclass[numberedappendix]{emulateapj}
%%  
%% It is recommended to use the {appendix} environment instead of the
%% \appendix command. Equation (and optionally also table and figure)
%% counters are reset within the {appendix} to something like A1,A2,B1
%% etc. The counters are restored at \end{appendix} because sometimes we
%% want to place figures and tables belonging to the main matter at the
%% end of the paper.
%%  
%% 8) By default, the comment in the upper-left corner of the title page and
%% under the abstract will say "Draft version \today". There are additional
%% commands \journalinfo{} and \submitted{} (the latter is equivalent to the
%% aastex \slugcomment{} which also works) to change those comments. Used
%% alone, \submitted{} will act on both those places. 
%% 
%% 9) The \title command sets the entire title, including math, in upper
%% case. If this is undesirable, use \lowercase{} macro, e.g., 
%% \title{UPPER CASE OK HERE \lowercase{$a+b=c$}}. 
%%
%% 10) On the last page where the references or appendix start, there
%% may be problems with placement of footnotes. There is a command
%% \lastpagefoot notes which can be issued somewhere before those
%% footnotes. It will result in the remaining footnotes set together at
%% the end of the text, properly adjusted. 
%% 
%% 11) There may be problems with single-column figure placements on the
%% last page; try moving the figure around or explicitly specifying the [t]
%% placement.  There may also be minor column misalignments on
%% complicated pages with footnotes, sections, etc.; these are too difficult
%% to fix. 
%%
%% 12) Any footnotes in the paper title should be set as
%% \title{Title\footnotemark[1]} \footnotetext[1]{text} (with foootnotetext
%% outside the title), rather that simply a \footnote{}. 
%%
%% NOTE that if you use the footnote in the title, the footnote counter for
%% the main text will be wrong. You need to reset it manually _after_ the
%% first \section. For example, if the frontmatter footnotes (title +
%% affiliations) stop at 3, you need \setcounter{footnote}{3}
%%
%% 13) \label's within the deluxetable environments should go INSIDE the
%% \tablecaption{...} command or after \tablehead
%%
%% 14) ... if, however, you use \tablenum [not recommended], \label should
%%     go IMMEDIATELY AFTER the \tablenum command
%%
%% 15) Marc Audard reports that if the bibliography is exactly finishing the
%% page, and the next page should be a table, latex is not working. If an
%% empty character (\mbox{~}) is added after (or before) the bibliography,
%% i.e., starting a new page, the problem disappears. 
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Change Log
%% 
%% 2/14/3: fixed several bugs in deluxetable and footnotes inside the title. 
%%
%% 3/3/3:  Table caption is made in two lines. works only in {table} or
%% {table*}, but not in {deluxetable}
%%
%% 3/3/3:  Redefine p@subsection etc. for ApJ-style cross-references. 
%%
%% 3/16/3:  Define \tablerefs
%%
%% 3/25/3:  Fix two-column references in the onecolumn mode (see 
%%          \set@column@hsize{2})
%%
%% 4/9/3:  Change the definition of \tablenotemark. It is less general but
%%         works in the table caption. Also, put the body of deluxetable*
%%         inside a minipage to fix table footnotes. 
%%
%% 5/14/3: Change section title font sizes. They are now different for 'apj'
%%         and 'apjl' options
%%
%% 7/8/3:  redefine NAT@sort@cites after loding revtex4 to prevent citations
%%         from being sorted
%%
%% 7/15/3: Fix \and in the author list
%%
%% 7/17/3: Make \colhead to center column titles by default
%% 
%% 7/27/3: Redefile \@biblabel to remove the numbered list from thebibliography
%%
%% 9/08/3: Further fixes to cutinhead: define @ptabularcr and use LT@cols
%%
%% 10/08/3: Copy definitions for \anchor and \url from aastex. 
%%
%% 10/10/3: define \paragraph, \subparagraph. suppress section numbering
%%          below \subsection. If you want subsubsections numbered, use 
%%          \setcounter{secnumdepth}{3}
%%          in the header
%%
%% 11/13/3: add 'unsortedaddress' option to revtex4 to prevent groupin the
%% authors by the institute
%%
%% 11/26/3: define \def\blankaffiliation{~} after revtex4 to prevent \and's
%%          from combining
%%
%% 2/10/4: implement \tablewidth; works as documented in aastex;
%%         change format for caption of deluxetables from Table 1. Title to
%%                          Table 1. 
%%                           Title
%%         Make table notes of the same width as the table. 
%%         Fix tabletypesize for table notes
%%
%% 2/12/4: fix \tablewidth: \tablewidth{0pt} gives natural size (as does no
%%         \tablewidth at all)
%%         Remove dot after "Table 1." 
%%         Also change format to Table 1--- Continued
%%
%% 2/19/4: implement \tablenum within deluxetable; abstract paragraphs
%%         indented; 
%%
%% 3/19/4: if no \tablehead is given, \startdata still prints out the caption
%%
%% 4/2/4: remove a spurious space from the definition of \tablehead
%%
%% 4/12/4: Due to popular demand, define \tablecomments and \tablerefs for
%%         ordinary {table}s. 
%%
%% 6/6/4: Proper implementation of \sidehead in the deluxetable
%%
%% 6/21/4: Fix issues with table heading which were introduced when I tried
%%         to implement deluxetable's _without_ any heading. 
%%
%% 6/22/4: correct implementation of \tablenotetext in the \LongTable mode
%%         (they previously generated plain footnotes at the end of the table)
%%
%% 9/21/4: fix bug fix figure and table numbers in the appendicies
%%
%% 10/8/4: add \object \facility \dataset from aastex
%%
%% 11/26/4: Change floats-to-text distance to 5mm in ApJLetter style and
%%          7mm in ApJ style (verified with Journal version in Dec 2004)
%%  
%% 4/21/5: change \renewcommand{\dbltopfraction}{0.85}; add
%%         \renewcommand{\dblfloatpagefraction}{0.85}
%%         \setcounter{topnumber}{9}
%%         \setcounter{bottomnumber}{9}
%%         \setcounter{totalnumber}{20}
%%         \setcounter{dbltopnumber}{9} 
%%
%% 11/27/5: Add parameters to fine-tune spacing to deluxetables:
%%         \abovedeluxetableskip   % = 0 by default
%%         \belowdeluxetableskip   % = 0 
%%
%%         Use these to fiddle with the spacing, e.g. 
%%         \setlength{\abovetableskipamount}{-1\baselineskip}
%%
%% 12/14/5: no more explicit setting of tabcolsep inside deluxetables (so
%%          the user has control over this parameter)
%%
%% 05/04/6: redefine \tableline as \hrule; otherwise it weirdly interact
%%          with my implementation of deluxetable
%%
%% 08/13/6: Collect altaffiltext into token and issue \altaffiliation
%%          only once. This overcomes the problem with 2**n processing 
%%          time for long affiliation lists. 
%%
%% 08/29/6: fix a problem with alignment of last row in deluxetables
%%
%% 09/06/6: Change code of tablenotetext in all deluxetables (otherwise
%%          the change introduced on 6/22/4 sometimes causes the notes to
%%          disappear)
%%
%% 09/19/6: Correct propagation of the [apj] and [apjl] for subsection
%%          formatting 
%%
%% 09/19/6: Appendix no longer changes the numbering for figure and
%%          unless the [appendixfloats] option is selected
%%
%% 09/22/6  Fix a bug with last row in deluxetables after \LongTables
%%
%% 10/04/6  redefine tablenotetext again because hyperref incompatibly
%%          changes the definition of \footnotetext
%%
%% 10/04/6  Fix spacing before thebilbiography and refereneces
%%          (\vspace*->\vspace)
%%
%% 12/01/6  Add \par to the definition of \tablenotetext (to make sure
%%          each note is in a separate block)
%%
%% 02/7/07  By popular demand, \tablenotetext is reintroduced in the 
%%          regular {table} environments. BEWARE: the use of this 
%%          feature makes your documents non-portable as \tablenotetext
%%          is not a part of standard LaTeX
%%
%% 03/7/07  Misc. fixes to \lastpagefootnotes
%%
%% 04/21/07  introduce \affil@mark to facilitate integration with the
%%           MinionPro package; slightly change the spacing in the
%%           altaffiltext mark
%%
%% 03/31/08 new option [tighten] to facilitate grid typesetting (by
%%          setting negative lineskiplimit etc). Correspondingly increase
%%          v-spacing at \enddata in the tables
%% 
%% 04/15/08 improve table@note@skip (put it inside spew@tblnotes)
%%
%% 04/17/08 set baselinestretch to 1
%%
%% 04/20/08 Fix above and below display skips (too much of negative stretch
%%          was possible)
%%
%% 12/19/08 Fix \ion to use relative sizes (not \small); thanks to Gabor
%%          Worseck for pointing this out
%%
%% 12/19/08 Option for IOP formatting: \usepackage[iop,...]{emulateapj}
%%
%% 08/22/09 Fix NAT@sort coding for new release of bibtex
%%
%% 11/10/09 Switch to revtex4-1
%%
%% 11/10/09 Add stretchable space before appendix; otherwise, the last
%% line can be eaten away.
%%
%% 5/25/10  call revtex with notitlepage in the 1-col mode
%%
%% 8/13/10  put \par after \end{minipage} in makecaption to avoid
%%          underfull boxes
%%
%% 5/3/11   new option: twocolappendix
%%          comment out \table@not@headedtrue in deluxtable* after
%%          \LongTables per exchange with Giovanni Fossati
%%
%% 12/16/11: copy \sbond, dbond, tbond commands from AASTeX
%
%% 08/17/12: option to force using revtex4
%% 
%% 03/07/13: load astro@font to go with the \astro commands
%%           ([astrosymb] option)
%%
%% 04/17/13: in the two column mode, force a switch to twocolumngrid
%%           after references. This is needed for twocolappendix,
%%           among other things
%%
%% 05/03/13 add 10pt,aps,pra option to \LoadClass revtex4  to avoid warnings
%%
%% 05/12/14 More journal abbreviations
%%
%% 01/23/15 Fix collision with array package: expand
%%          \lt@expand@linewidth@ twice before passing into longtable
%%
%% 01/23/15 \apjl with the iop option expands to ApJL
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

